Planet-disk interaction in highly inclined systems

We study the interaction of a proto-planetary disk and a planet on a highly inclined orbit in the linear regime. The evolution of the planet is dominated by dynamical friction for planet masses above several Earth-masses. Smaller planets are dominated by aerodynamic drag, especially for very high inclinations and retrograde orbits. The time-scales associated with migration and inclination damping are calculated. For certain values of the inclination, the inclination damping time-scale is longer than the migration time-scale and the disk lifetime. This result shows that highly inclined planets can not (re-)align with the proto-planetary disk. We discuss the dependence of numerical simulations on the gravitational softening parameter. We find only a logarithmic dependence, making global three dimensional simulations of this process computationally feasible. A large fraction of Hot Jupiters is on highly inclined orbits with respect to the rotation axis of the star. On the other hand small-mass planetary systems discovered by the Kepler mission have low mutual inclinations. This shows that there are two distinct formation mechanisms at work. The process that creates inclined Hot Jupiters does not operate on small mass planets because the damping timescales are so long that these systems would still be inclined today.

==> planetdisk.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{planetdisk.pdf}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6478,3891)(1714,-5020)
\put(3946,-2281){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i/2$}%
}}}}
\put(4816,-1846){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}force}%
}}}}
\put(4051,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}planet}%
}}}}
\put(3481,-3286){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(5131,-2461){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}density perturbations (Mach cone)}%
}}}}
\put(5176,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_k$}%
}}}}
\put(4456,-4501){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_k$}%
}}}}
\end{picture}%


==> planetdisk.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{planetdisk_pspdftex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6478,3891)(1714,-5020)
\put(3946,-2281){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i/2$}%
}}}}
\put(4816,-1846){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}force}%
}}}}
\put(4051,-3661){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}planet}%
}}}}
\put(3481,-3286){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(5131,-2461){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}density perturbations (Mach cone)}%
}}}}
\put(5176,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_k$}%
}}}}
\put(4456,-4501){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_k$}%
}}}}
\end{picture}%


==> response.txt <==
Response to the referee's comments:

============================================
1) The time scales presented in Eq. 12 and 13 are derived under several approximations. Two seem to be questionable: 

a) Purely vertical motion of the planet (i.e. i=90 deg)
This approximation results in a force f_a (in 2.1.2) which does not depend at all on the inclination of the planet. Then the timescales are derived from this force using standard formulae by Burns (1976). Hence, all dependencies on the inclination i in eqs. 12 and 13 just originate from projection effects in using the tangential and normal components of the force and velocity. Any dependence of the force f_a on the angle i, which is physically to be expected, will alter this functional dependence (in 12,13), and in the corresponding graphs displayed in Fig. 2,3. Is the approach presented here (to analyse f_a only for i=90, and use the inclination dependence only later on) really justified? This is in particular important when making contact to previous results for inclined  planets.

--------------------------------------------
I have redone the calculation and dropped the simplifying assumtion of a planet on an i=90deg orbit. Now the formula explicitly includes the inclination. The result is the same. So, the answer to wether the assumption was initially justified is yes. I went through the calculation many times and can't see anything else that might be questionable. There are no other approximations made.

============================================
b) The second important approximation is: small, earth type planet it is mentioned that the derivation of the drag force is valid for small values of eta (apparently satisfied to earth-type planets). However, in (2.2) a 100 M_earth planet is analysed and later (in 2.3) a 10 M_earth planet. Is for all planets eta much smaller than unity ? And isn't it that the inclination plays an important role in the definition of eta.  What happens in the case of smaller inclination i?

--------------------------------------------
Yes, this is indeed an issue. For dynamical friction to be in the linear regime (as studied here), the planets have to be small enough and on highly inclined orbits such that eta<~1. For small inlincations this breaks down. 
However, even if eta is larger than unity, the timescales will certainly change, but no in an abrupt manner. The calculation gets inevitably more complicated because an additional scale is introduced in the system. To me, it seems hard to make any precise predictive statements about this derivation. It certainly goes beyond the scope of this paper.

============================================
2) Later in the paper it is mentioned that the presented approach should be seen as a proof of concept. It would be very interesting to see at least a few results with an orbiting planet that demonstrate the derived variation of the force (timescales) with the inclination. Most interesting would be to make connection to earlier results that find dot_i = - i^(-2) and hence: tau_i \propto i^3 for inclinations larger than about 2H/r (Cresswell e.a. 2007, Bitsch&Kley 2007). This is a strongly reduced damping for larger i. Interestingly, the identical behaviour for the eccentricity damping in the case of large eccentricities has been found (Papaloizou&Larwood, 2000)
--------------------------------------------
Additional simulations with varying inclination and planet mass have been performed. The scaling in planet mass (1-100 Earth masses) is almost exactly linear. These results are therefor not shown in the paper. The scaling as a function of the inclination is shown in Fig 4 (a) and (b). Except for smaller inclinations (i=45), the results are in very good agreement with the predicted energy loss from dynamical friction. 

The timescale for dynamical friction scales as i*sin(i)^3. The expansion of i*sin(i)^3 gives a scaling of i^4 for small i. However, as discussed above, the calculation will break down for small i. Therefore it is not unreasonable to assume that there is a smooth transition to an intermediate regime where the damping timescale scales as i^3. 

Papaloizou and Larwood (2000) show that the eccentricity damping timescale scales as e^3 (Equation 32). This makes actually perfect sense. In our case we have an additional factor of i because the interaction only takes place while the planet is embedded in the disk. I have added a paragraph in the text describing this in Section 4. 

============================================
3) Concerning Fig. 5 it is not mentioned what planet mass has been studied, and the inclination is i=90. This figure demonstrated the correctly estimated influence of the softening length on the force f_a. Is it really a proof of concept for inclined planets with different i? Where are the several orders of magnitude?
--------------------------------------------
I've changed "several" to "one". 
See also 2) above. 

============================================
4) Discussion a population of highly inclined planets is predicted. Among the observed population of transiting planets a large fraction seems indeed strongly inclined. The most important excitation mechanism will be planet-planet interaction so one expects more massive planets to be involved.
On the other hand the results of the Kepler mission seem to indicate that very many planets in the suggested mass range ARE in fact aligned with the star.

--------------------------------------------
This study adds, in my opinion, an important point to this puzzle. Small mass planets, such as those observed by Kepler would have not realigned if they were excited to an inclined orbit at some point in the past. Taking into account that high mass planets (hot Jupiters) are often found to be inclined, the natural conclusion is that there are two different formation mechanism at work.

I have clarified this in the discussion section. 



==> setup.pspdftex <==
\begin{picture}(0,0)%
\includegraphics{setup_pspdftex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7524,4833)(2314,-6607)
\put(5401,-2461){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i/2$}%
}}}}
\put(3901,-3736){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$i$}%
}}}}
\put(4876,-3211){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$s$}%
}}}}
\put(4576,-3286){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$x$}%
}}}}
\put(5176,-4411){\makebox(0,0)[lb]{{\SetFigFont{12}{14.4}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\vec x_p$}%
}}}
\end{picture}%

